A Finite Element Formulation to Three-Dimensionally Resolve Space-Charge Layers in Solid Electrolytes

All-solid-state batteries are seen as promising candidates to replace conventional batteries with liquid electrolytes in many applications. However, they are not yet feasible for many relevant applications. One particular question of interest is the identification of physical effects inside all-solid-state batteries and their quantitative influence on the performance of the entire battery cell. Simulation models can contribute to answering the aforementioned question by systematical studies, e.g. enabling or disabling certain physical effects. Especially the influence of space-charge layers (SCLs) is heavily discussed in the scientific community. So far, the different length scales of SCLs and the microstructure of a battery cell made a spatial discretization of realistic microstructures with resolved SCLs infeasible. However, thermodynamically consistent continuum models which are applied to simplified geometries are already established in the literature. In this work, we propose a model that enables the prediction of the spatial development of SCLs within geometrically resolved microstructures by exploiting that effects in SCLs are predominantly one-dimensional. With the proposed approach it is possible to quantify the geometric influence of realistic microstructures on the formation process of SCLs. SCLs in realistic microstructures remarkably differ from SCLs computed with simplified one-dimensional models which are already established in the literature.

==> figures/color_codes.txt <==
We use this color for the geometric representation of the solid electrolyte: #4c4c4c with an opacity of 0.6; the mesh can be displayed in white (#ffffff)

==> figures/micro_domain_dirich.tikz <==
\begin{tikzpicture}
\draw (0.0,0.0) rectangle (6.0,4.0);
\node at (7.0,3.0) {$\Phi^\text m = \Phi^\text M_\text{El}$};
\node at (7.0,1.0) {$c_+ = c_0$};
\node at (-1.0,3.0) {$\Phi^\text m = \Phi^\text M_\text{Ed}$};
\node at (-1.0,1.0) {$\vec N^+_\text m = 0$};
\end{tikzpicture}

==> figures/micro_domain_flux.tikz <==
\begin{tikzpicture}
\draw (0.0,0.0) rectangle (6.0,4.0);
\node at (7.0,3.0) {$\Phi^\text m = \Phi^\text M_\text{El}$};
\node at (7.0,1.0) {$c_+ = c_0$};
\node at (-1.5,3.0) {$\Phi^\text m = \Phi^\text M_\text{Ed}$};
\node at (-1.0,1.0) {$\vec N^+_\text m = \vec N_+ (\vec i)$};
\end{tikzpicture}

==> figures/micro_domain_gradient.tikz <==
\begin{tikzpicture}
\draw (0.0,0.0) rectangle (6.0,4.0);
\node at (7.0,3.0) {$\Phi^\text m = \Phi^\text M_\text{El}$};
\node at (7.0,1.0) {$c_+ = c_0$};
\node at (-1.5,3.0) {$\nabla\Phi^\text m = \int_0^t \vec i_ \text P\, \text d \tau$};
\node at (-1.0,1.0) {$\vec N^+_\text m = 0$};
\end{tikzpicture}

==> figures/realistic_geometry.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'realisitc_geometry.png.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{496.14546204bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.08725851)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/drawings/realistic_geometry.pdf}}%
    \put(0.1744198,0.00085621){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Anode\end{tabular}}}}%
    \put(0.70150749,0.29187257){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Separator\end{tabular}}}}%
    \put(0.1536103,1.04131842){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Cathode particles\end{tabular}}}}%
  \end{picture}%
\endgroup%

